Revisiting the Galactic Winds in M82 I: the recent starburst and launch of outflow in simulations

We revisit the launch of the galactic outflow in M82 using hydrodynamic simulations. Employing a sink-particle module, we self-consistently resolve star formation and feedback, avoiding reliance on simplified models. We investigate the effects of stellar feedback mechanisms, gas return from star-forming clouds, and disk mass on the starburst and outflow. Our simulations generate a starburst lasting $\sim25$ Myr, peaking at 20-50 $\rm{M_{\odot},yr^{-1}}$, although the total stellar mass often exceeds M82's estimated value. The outflow develops in two stages: initially, continuous SNe form small bubbles that merge into a superbubble containing warm/hot gas and intermediate- to high-density cool filaments. After $\sim10$ Myr, the superbubble breaks out of the disk, and within $\sim15$ Myr a kpc-scale outflow forms. Cool filaments survive stellar feedback, become entrained in the wind, and stretch to hundreds of parsecs. Transport from the cool ISM is the dominant net contributor to the total mass of the cool phase in the outflow, whereas transfers from hotter phases, such as through condensation or precipitation, provide only a minor net contribution, likely offset by simultaneous transfer from the cool phase back to hotter phases. While the mass loading factor is comparable to M82, the cool gas outflow rate and velocity are lower, with velocities $\sim60\%$ below observed values; warm and hot gas are $\sim25\%$ slower. SN feedback is the primary driver, and gas return significantly influences the starburst and outflow, while other factors are secondary. Stronger clustered SN feedback is likely required to better match observations.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
